Black holes surrounded by generic matter distributions: polar perturbations and energy flux

We develop a numerical approach to compute polar parity perturbations within fully relativistic models of black hole systems embedded in generic, spherically symmetric, anisotropic fluids. We apply this framework to study gravitational wave generation and propagation from extreme mass-ratio inspirals in the presence of several astrophysically relevant dark matter models, namely the Hernquist, Navarro-Frenk-White, and Einasto profiles. We also study dark matter spike profiles obtained from a fully relativistic calculation of the adiabatic growth of a BH within the Hernquist profile, and provide a closed-form analytic fit of these profiles. Our analysis completes prior numerical work in the axial sector, yielding a fully numerical pipeline to study black hole environmental effects. We study the dependence of the fluxes on the DM halo mass and compactness. We find that, unlike the axial case, polar fluxes are not adequately described by simple gravitational-redshift effects, thus offering an exciting avenue for the study of black hole environments with gravitational waves.

==> Referee_Response.txt <==
----------------------------------------------------------------------
Report of the Referee -- DN13111/Speeney
----------------------------------------------------------------------

The manuscript DN13111, "Black holes surrounded by generic matter distributions:
polar perturbations and energy flux" by Speeney et al., is a study about
modeling the gravitational energy flux from EMRIs for a massive BH surrounded by
a distribution of dark matter. Specifically, they use a relativistic "Einstein
cluster" model for different dark matter densities with a range of various scale
radii and masses as the background solution and compute the polar gravitational
perturbations induced by a point particle on a circular orbit. For the most
part, the writing and results are presented clearly, the results are novel (as
far as I am aware), and appropriate citations to the literature are given.
Before it is published, I would like Speeney et al. to take into account the
points summarized below.

- In the inline equation between Eqs. (2) and (3) for m'(r), should the
right-hand side have a factor of r^2? If not, what are the units of the density
rho(r)?

- It would be helpful to briefly describe here how you integrate the equation
for m'(r). Based on the ansatz in Eq. (14), it seems that you impose the an
inner boundary condition m(r) = M_BH as r approaches 2 M_BH. However, this seems
to have strange implications for the pressure in the dark matter distribution,
as described by Eq. (3), as I note in the next point.

- Weakly interacting dark matter is often modeled as a dust (pressureless,
collisionless gas). The Einstein cluster prescription here introduces a
tangential pressure in the stress-energy tensor. In fact, as r approaches 2M,
the matter would be pressure dominated, even with the "cutoff factor" (1-2M/r)
in the "first approach" described in page 3. Can you comment on the consistency
of using the dark matter densities (NFW or Hernquist) which are inferred from
N-body simulations that are Newtonian in a relativistic model that also includes
tangential pressure, which could be large compared to the density?

- Regarding the cutoff factor of (1-2M/r) in the density. Can you give a reason
for this choice? It does not seem very physical, as there are no stable bound
orbits that would permit a nonzero density in these regions very close to the
black hole. The relativistic prescription in Ref. [32], which found a cutoff at
r = 4M_BH, seems much more reasonable. Why do you have these two different
prescriptions?

- Between Eqs. (12) and (13), you refer to the outgoing wave condition at
"spatial infinity". Did you mean "null infinity"? Radiation does not reach
spatial infinity.

- The dark-matter distributions in this paper seem to have both extremely high
densities compared with earlier estimates as in Ref. [1] for example, or to have
very high compactnesses compared with other "spike" models as in Ref.~[5]. It
looks like some of the low compactness models have ~1-10 M_BH of dark matter
mass within distances of order ~100 M_BH. Plotting the function q(r) in Eq. (20)
would make this more apparent, so I think such a plot of this would help clarify
the properties of the dark matter distributions used in this paper.

- In addition, there are strong constraints on the amount of mass within the
orbits of the S-stars in the galactic center from the GRAVITY Collaboration, see
R. Abuter et al., A&A 657 L12 (2022). Can you comment on how the densities that
you are considering compare with the constraints on the amount of enclosed mass
within S2 from that paper?


---------------------------------------------------------------------------
Response to the Referee Report -- DN13111/Speeney
---------------------------------------------------------------------------
The authors thank the referee for the insightful comments on the manuscript. Below we adress the concerns of the referee, and we have changed the paper according to the referee's suggestions.

----------------------------------------------------------
1. "In the inline equation between Eqs. (2) and (3) for m'(r), should the
right-hand side have a factor of r^2? If not, what are the units of the density
rho(r)?"

REPLY:
The equation was indeed missing a factor of r^2. It is now corrected.

----------------------------------------------------------

2. "It would be helpful to briefly describe here how you integrate the equation
for m'(r). Based on the ansatz in Eq. (14), it seems that you impose the an
inner boundary condition m(r) = M_BH as r approaches 2 M_BH. However, this seems
to have strange implications for the pressure in the dark matter distribution,
as described by Eq. (3), as I note in the next point."

REPLY:
Here we have not included as much detail about the integration procedure since it was described in a prior paper, Ref. [26] (https://journals.aps.org/prd/pdf/10.1103/PhysRevD.107.104033), but indeed the integration of m(r) is started at r=2M_BH, and the metric function a(r) is then solved for by imposing the condition m(r_\infty)->M_BH+M_halo. This is described in the first paragraph of Section III, in particular the few sentences above Eqs. (11).

----------------------------------------------------------

3. "Weakly interacting dark matter is often modeled as a dust (pressureless,
collisionless gas). The Einstein cluster prescription here introduces a
tangential pressure in the stress-energy tensor. In fact, as r approaches 2M,
the matter would be pressure dominated, even with the "cutoff factor" (1-2M/r)
in the "first approach" described in page 3. Can you comment on the consistency
of using the dark matter densities (NFW or Hernquist) which are inferred from
N-body simulations that are Newtonian in a relativistic model that also includes
tangential pressure, which could be large compared to the density?"

4. "Regarding the cutoff factor of (1-2M/r) in the density. Can you give a reason
for this choice? It does not seem very physical, as there are no stable bound
orbits that would permit a nonzero density in these regions very close to the
black hole. The relativistic prescription in Ref. [32], which found a cutoff at
r = 4M_BH, seems much more reasonable. Why do you have these two different
prescriptions?"

REPLY:
As a response to both points 3 and 4: this choice was motivated by a desire to facilitate comparison with previous work, but the referee is correct to point out that problems arise when the cutoff is taken to be at 2M_BH. Indeed, if we take the cutoff at 2M_BH, the tangential pressure becomes larger than the density in the region 2M_BH < r < 4M_BH. In fact, the ratio P_t/rho becomes infinite as one approaches 2M_BH (although both quantities tend to zero in the limit). 
To avoid this, and to better mimic/compare with our fully relativistic DM spike prescription, we have changed to using a cutoff factor of 1-4M_BH/r throughout the paper. If this cutoff choice is made, Pt/rho is finite and less than 1 for all r (the ratio becomes roughly 1/4 at r=4M_BH).

We have added some sentences about this in the paragraphs on the bottom of page 3 (marked in red) and updated the language throughout the paper to reflect this change. As a result of this change, Figs. 1, 3, and 4 have been updated, as well as the values in Table I. Note that the overall trends have remained the same.

----------------------------------------------------------

5. "Between Eqs. (12) and (13), you refer to the outgoing wave condition at
"spatial infinity". Did you mean "null infinity"? Radiation does not reach
spatial infinity."

REPLY:
Here we referred to our numerical approximation of the radius, r_\infty, which we describe in the first paragraph of Section III. We have updated the text to reflect this.

----------------------------------------------------------

6. "The dark-matter distributions in this paper seem to have both extremely high
densities compared with earlier estimates as in Ref. [1] for example, or to have
very high compactnesses compared with other "spike" models as in Ref.~[5]. It
looks like some of the low compactness models have ~1-10 M_BH of dark matter
mass within distances of order ~100 M_BH. Plotting the function q(r) in Eq. (20)
would make this more apparent, so I think such a plot of this would help clarify
the properties of the dark matter distributions used in this paper."

7. "In addition, there are strong constraints on the amount of mass within the
orbits of the S-stars in the galactic center from the GRAVITY Collaboration, see
R. Abuter et al., A&A 657 L12 (2022). Can you comment on how the densities that
you are considering compare with the constraints on the amount of enclosed mass
within S2 from that paper?"

REPLY:
Here we respond to both points 6 and 7.

The referee is correct to point out that the density profiles used in this work correspond to high densities and large compactness compared with other estimates. We make these choices to highlight relativistic effects in the polar sector, and also for numerical reasons. Our codes extract the GW fluxes at a distance which depends on the halo's spatial extent. If we choose a very large value for a0, then we must integrate over a larger distance, which is computationally expensive. The most realistic cases among those we consider correspond to halos with M_halo=100M_BH, M_halo/a0=0.001, but for a Milky-Way-like galaxy, the corresponding halo mass and compactness are Mhalo~10^5M_BH and M_halo/a0~10^-7.

We have chosen to omit plots of the function q(r)=(m(r)-MBH)/MBH to avoid clutter in the paper: since the density profiles plotted in Fig. 1 now all start at r=4M_BH, it is easier to compare different profiles against each another. We have, however, added some discussion about the densities in the very last paragraph of Section II (marked in red). In the same paragraph we have also added a discussion comparing our profiles to the constraints from R. Abuter et al., A&A 657 L12 (2022).

We attach to this referee report a plot of the mass function of the Hernquist and DM spike profiles. We plot our "most realistic" choice of M_halo=100M_BH, M_halo/a0=0.001, and compare with a Milky-Way-like halo, computed by taking rho0=0.3GeV/cm^3, a0=20kpc (which correspond to M_halo=92515M_BH, M_halo/a0=9.5*10^-7, with M_BH=4.3*10^6 solar masses). Comparing the shaded region of our plot with Fig. 4 in R. Abuter et al., A&A 657 L12 (2022), we can see that our "most realistic" choice is much more massive in the central region, but our fits for the Hernquist and DM spike models are comparable to the constraints from the GRAVITY collaboration when taking Milky Way parameters.

We plan to treat higher halo masses and lower values of the compactness in an going follow-up study, in which we improve the speed of our codes by expanding all quantities in terms of the small compactness parameter C=M_halo/a0. This work is ongoing, and it will allow us to explore more realistic values of the halo mass and of the compactness.

